Experimental constraints on the properties of $P_c$ states

Using new experimental data on photoproduction and $\Lambda_b^0$ decays, we derive constraints on the properties of the LHCb $P_c$ states. We conclude that $P_c(4312)$, $P_c(4380)$ and $P_c(4440)$ can be described as $\Sigma_c\bar D$, $\Sigma_c^*\bar D$ and $\Sigma_c\bar D^*$ molecules, but that $P_c(4457)$ does not fit into the same picture. Based on the apparent absence of additional partner states, and the striking disparity between $\Lambda_c^+\bar D^0$ and $\Lambda_c^+\bar D^{*0}$ decays, we conclude that $P_c(4440)$ has $3/2^-$ quantum numbers. Using heavy-quark symmetry we predict large experimental signals for $P_c$ states in $\eta_c p K^-$, $\Lambda_c^+\bar D^{*0}K^-$, and $\Sigma_c^{(*)}\bar D K^-$. We also argue that current experimental data on photoproduction is almost at the level of sensitivity required to observe $P_c$ states.

==> refReply.txt <==

Dear Prof Oset,

We thank the referees for their comments. We attach a detailed response below, and a new manuscript with additions highlighted in red. Figures remain the same.

The primary concern of referee number 1 is the lack of "theoretical complexity" in the manuscript. The paper is indeed concerned with phenomenology and makes simple arguments. However, these arguments have until now been missed by the hadronic physics community, and as a result, much theoretical effort has been devoted to building models that disagree with data. EPJA publishes both experimental and theoretical papers, and includes in its scope "phenomenological approaches to hadron physics". Hence we feel that is an ideal journal for this type of paper. 

Our specific responses to the referees follow.

With regards,

T. Burns and E. Swanson


Referee: 1


The authors argue in favor of one of the possible quantum number assignment and molecular composition of the LHCb pentaquarks (what they call Scenario C), from a basic interpretation of experimental data. In particular the (3/2^-,3/2^-) assignment made in the paper for J^P of Pc(4440),Pc(4457), which are at odds with many of other analyses which claim (3/2^-,1/2^-) or (1/2^-,3/2^-), relies on weak grounds.

{The referee claims incorrectly that we assign 3/2^- quantum numbers to Pc(4457). On the contrary, we specifically avoid making any assumption about the nature or quantum numbers of Pc(4457). We disagree that the grounds for our claims are weak. This is expanded upon below.}

One important dilemma is whether a theoretical paper where the most difficult calculation is to evaluate products and ratios of experimental numbers is suitable and sound enough for EPJA. 

{We disagree with the assertion that a theoretical paper has to based on a difficult calculation in order to be worthy of publication. On the contrary, we believe that the simplicity of this paper is one of its main strengths. (In our experience, papers based on simpler arguments are more likely to stand up to further scrutiny.) Indeed, our perspective is outlined in the introduction: "Our observations follow directly from experiment, with minimal theoretical assumptions." This is precisely the "phenomenological approach to hadron physics" which is included in the Aims and Scope of EPJA (https://epja.epj.org/epja-aims-and-scope). As we state above, we feel that this manuscript makes a useful contribution to hadronic physics and the interpretation of the pentaquark states, and that EPJA is the appropriate journal for publishing it.}

Regarding the physics in the paper the authors should properly address the following issues before I can reconsider my decision regarding the publication in EPJA.
-Many of the results and discussions of the authors rely upon the experimental result in Eq.(8), which is not yet published (it is only in a workshop presentation) and then it should be taken with extreme caution. Even the result in Eq.(7) is questionable, and it is actually not included yet in the PDG.

{We are not in a position to vouch for the reliability of experimental results and do not presume to do so here. Certainly, whether an experimental measurement has been included in the PDG has never been, nor should it be, a criterion for using that measurement in scientific discourse.

While the measurement reported in Eq 8 does figure in our analysis (limits given in Eqns 14, 18, and 23 would go up if the new JLab result were to prove incorrect), it is not central to our main conclusion--namely that experiment strongly supports Scenario C over A and B.}

In this line, Section IV is absolutely questionable: the authors do not provide a new model or anything close to that. The most complicated calculation is Fig.3, (which is actually an update of a similar one in ref.[24]) where the authors trivially plot, from Eq.(4), just y=a*b/x where a is R(J/Psi pi) and  b is B(Lambda_b-→J/Psi p k), both taken from experiment. Furthermore, as the authors notice after equation (11), the Lambda_b-→Pc K branching ratios are suspiciously large compared to the decay to conventional hadrons, probably indicating that the unpublished result in Eq.(8) could be not very trustworthy.

{We agree that the computations made in the manuscript are simple. Of course our point is that they have not been made previously and that they provide a strong indication that many assumptions about the nature of the pentaquark states are incorrect. With regards to Eq 11, we prefer to defer to experiment rather than theoretical preconceptions when making our judgements.}


-On the other hand, at the beginning of section IV, the authors argue why the pentaquarks appear prominently in the J/Psi mass distribution in spite of the smallness of the Pc→J/Psi p branching ratio in Eq.(8). As far as I understand, they say that the smallness of the tree level is responsible for this because the tree level is small and then Pc is essentially everything there is in  Lambda_b-→J/psi p K. However I do not understand why the tree level is small in Lambda_b-→J/psi p K. The argument leading to Eq.(9) just justifies why it is small compared to the tree level of Lambda_b-→ Lambda_c D K^-, but not why it is small at all. Indeed, in the experimental fits of ref.[3], the background term obtained is large.

{Our argument relies solely on the smallness of J/psi p K with respect to Lambda_c D(*) K, as indicated in Eq 9. }


-In the next sections, there is again a collection of trivial evaluation of ratios which could be done by anyone interested in the topic, like, e.g. in section V, an experimentally interested in knowing the fit fraction in Eq.(16). The only theoretical input is Eq.(13) but from a previous work. The only potential novelty could have been to evaluate Eq.(13) for Pc(4457), which is different because of the different quantum numbers, and it is not done in previous works. But the authors decline themselves from such modelling.

{We have not committed to a model of the  Pc(4457) in this paper --- indeed one of our goals is to be as agnostic with respect to interpretation as possible. } 


-The result in Eq.(30) assumes that the only decay modes of the Pc(4312) are J/Psi-p, eta_c-p, Lambda_c-barD0 and Lambda_c-barD*. Why are not possible other channels like omega-p, rho-N, or even other three body decays beside that in Eq.(27)?

{We thank the referee for this observation. We have considered all two-body open charm decay modes and the leading three body decay modes. Phenomenology and the OZI rule imply charmless decay modes are small. We have added a comment on this in the text in Section VIII.}

- Also in the line of the previous point, the discussion to justify why the quantum number assignment of Scenario C is more likely rely on the the consideration of only one channel in the molecular interpretation of the pentaquarkls (or two in the case of the 4457), but, although the channels consider are the dominant ones, the inclusion of other couple channels like, i.e., those in the tables of appendix C in ref.[30], could indeed affect the discussion.

{The arguments made in the manuscript assume that the pentaquark states are dominated by Sigma_c(*)D(*). In general, coupled channels must be considered; however, all the states considered are weakly bound and therefore their content is dominantly the closest threshold channel. Explicit calculations in any of the scenarios confirm the accuracy of this approximation; see for example ref.[71] in the revised manuscript.}



Referee: 2

Comments to the Author
This manuscripts deals with the theoretical interpretation of the
Pc(4312), (4380), (4440) and (4457) pentaquarks and how they can
be squared with the available (and admittedly imperfect)
experimental information. It contains a really nuanced and complete
evaluation of the different factors involved, leading to
the conclusion that the Pc(4457) is not particularly likely to be a
Sigma_c Dbar* bound state. However, regarding the nature of this
pentaquark, the authors leave us with a "cliffhanger" that will be
addressed in Ref. [31]. My bet would be Lambda_c(2595) Dbar, but
at first sight heavy-quark spin symmetry does not seem to forbid
a P-wave decay into Lambda_c Dbar (yet, the operator mediating
this decay is different than the one going to Lambda_c Dbar*,
and there might be phenomenological reasons for one being
larger than the other). However this is mere speculation
by my part, it is based on ten minutes of writing down a
few possible operators on a piece of paper and besides,
it is certainly not related with the present manuscript.

The manuscript explains really well how to combine the current
experimental data on these pentaquarks to extract as many information
as possible and pinpoint their most probable quantum numbers, decays,
etc. Particularly useful is the estimation of the Lambda_c Dbar
branching ratios, which makes it difficult to interpret any of
the previous pentaquarks as a J=1/2 Sigma_c Dbar* molecule (because this
configuration should have a sizable Lambda_c Dbar decay width). 

This
observation is later combined in a smart way with the heavy-quark spin structure of the charmed baryon and charmed antimeson potential:
the non-existence of a J=1/2 Sigma_c Dbar* bound state forces the sign
of the spin-spin interaction (C_b) to be negative (scenario B & C
within the discussion in Sect. X), which is in fact compatible with
a series of models (based on meson exchanges, from pions to vector
mesons) cited by the authors.

Here, I recommend the following two minor modifications:

1) The authors have only cited models supporting their conclusion
  (C_b < 0), but there are models predicting the other
  possibility (C_b > 0). For instance:

  though there are more examples. From a Bayesian point of view,
  the results of the authors increase the likelihood that the models
  they originally cited are correct, while reducing the likelihood of
  models supporting scenario A.

{We have added some remarks about the C_b > 0 scenario, including citations for these references, to the manuscript.}


2) Notice that the authors argue that the magnitude of C_a is not
  necessarily larger than that of C_b, which is right. But considering
  the uncertainty in the masses, as illustrated in Figure 1, it might
  simply be the case that C_a lies very close to the value providing
  the minimum attraction necessary to get binding. If this were the case,
  the magnitude of C_a will still be larger than that of C_b.
  This might be worth a very short comment. 
  Besides, this would
  be compatible with other models in which C_b = 0, e.g. Ref.[26]
  (which does not necessarily mean that it is zero, just that these
  works are comparible with the assumption that C_b is small). 

{We agree that Ca may be small; however models with a value of Cb that is too small would not produce the observed pattern of states that we seek. In particular, this applies to the issue of the apparent absence in experiment of Sigma_c^*D^* partner states. If Cb is zero (or "small") then all of the  (1/2-,3/2-,5/2-) would have the same (or "similar") potentials, and one would expect binding in all channels, contrary to experiment. A natural resolution of this problem is to have Cb large enough to induce a splitting such that 1/2- and 3/2- don't bind, while 5/2- does. (In this scenario, the 5/2- is absent for reasons of suppressed production and decay.) Hence we conclude that non-zero Cb is needed to obtain this phenomenology.}

Besides this, I do not really have more suggestions (except, maybe,
check for minor typos, e.g. in Eq. (12)): the authors are incredibly
thorough in their discussions, providing arguments and caveats of
their own arguments. Overall, this is a very well rounded
manuscript which advances the field and which I have
enormously enjoyed reading.

{We thank the referee for his/her encouraging comments.}


